Learning Integrodifferential Models for Image Denoising

We introduce an integrodifferential extension of the edge-enhancing anisotropic diffusion model for image denoising. By accumulating weighted structural information on multiple scales, our model is the first to create anisotropy through multiscale integration. It follows the philosophy of combining the advantages of model-based and data-driven approaches within compact, insightful, and mathematically well-founded models with improved performance. We explore trained results of scale-adaptive weighting and contrast parameters to obtain an explicit modelling by smooth functions. This leads to a transparent model with only three parameters, without significantly decreasing its denoising performance. Experiments demonstrate that it outperforms its diffusion-based predecessors. We show that both multiscale information and anisotropy are crucial for its success.

==> figures/fig_param_inspection/params.dat <==
noise        scale            lambda           gamma
10           0.10000001       0.01969560     0.28638992
10           0.17782794       0.00866040       0.2883127
10           0.31622776       0.00619268       0.28683838
10           0.56234133       0.00483188       0.27632546
10           1.00000000       0.00545633       0.21740691
10           1.77827940       0.00397382       0.05069619
10           3.16227750       0.01263760       0.00000000
10           5.62341300       0.00247879       0.00000000
20           0.10000001       0.00990867       0.07814744
20           0.17782794       0.00837603       0.07816087
20           0.31622776       0.00447128       0.07790264
20           0.56234133       0.00264803       0.07752883
20           1.00000000       0.00259323       0.06696164
20           1.77827940       0.00175338       0.01997006
20           3.16227750       0.00088258       0.00000000
20           5.62341300       0.00068639       0.00000000
30           0.10000001       0.01191112       6.5908059e-02
30           0.17782794       0.01128203       6.5913409e-02
30           0.31622776       0.00795034       6.5466940e-02
30           0.56234133       0.00352549       6.5974630e-02
30           1.00000000       0.00327820       5.8983989e-02
30           1.77827940       0.00199505       2.1498198e-02
30           3.16227750       0.00027702       3.1178351e-03
30           5.62341300       0.00363812       1.6707655e-06
40           0.10000001       0.01396090       5.9594177e-02
40           0.17782794       0.01362942       5.9760991e-02
40           0.31622776       0.01160077       5.9907101e-02
40           0.56234133       0.00488294       6.0076740e-02
40           1.00000000       0.00358216       5.3710248e-02
40           1.77827940       0.00238689       2.4683308e-02
40           3.16227750       0.00544766       7.6741337e-05
40           5.62341300       0.00430625       0.0000000e+00
50           0.10000001       0.01668698       0.05434512
50           0.17782794       0.01638219       0.05438944
50           0.31622776       0.01449811       0.05426350
50           0.56234133       0.00699379       0.05348240
50           1.00000000       0.00384333       0.04719808
50           1.77827940       0.00264998       0.02452175
50           3.16227750       0.00108212       0.00839003
50           5.62341300       0.00362286       0.00000000
60           0.10000001       0.01902985       0.05174235
60           0.17782794       0.01878144       0.05168587
60           0.31622776       0.01720997       0.05094973
60           0.56234133       0.00999794       0.04803139
60           1.00000000       0.00410653       0.04320811
60           1.77827940       0.00282613       0.02537284
60           3.16227750       0.00141072       0.01035651
60           5.62341300       0.00411289       0.00011688
       

